A Novel Self-Supervised Cross-Modal Image Retrieval Method In Remote Sensing

Due to the availability of multi-modal remote sensing (RS) image archives, one of the most important research topics is the development of cross-modal RS image retrieval (CM-RSIR) methods that search semantically similar images across different modalities. Existing CM-RSIR methods require the availability of a high quality and quantity of annotated training images. The collection of a sufficient number of reliable labeled images is time consuming, complex and costly in operational scenarios, and can significantly affect the final accuracy of CM-RSIR. In this paper, we introduce a novel self-supervised CM-RSIR method that aims to: i) model mutual-information between different modalities in a self-supervised manner; ii) retain the distributions of modal-specific feature spaces similar to each other; and iii) define the most similar images within each modality without requiring any annotated training image. To this end, we propose a novel objective including three loss functions that simultaneously: i) maximize mutual information of different modalities for inter-modal similarity preservation; ii) minimize the angular distance of multi-modal image tuples for the elimination of inter-modal discrepancies; and iii) increase cosine similarity of the most similar images within each modality for the characterization of intra-modal similarities. Experimental results show the effectiveness of the proposed method compared to state-of-the-art methods. The code of the proposed method is publicly available at https://git.tu-berlin.de/rsim/SS-CM-RSIR.

==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/10_label.txt <==
Pastures
Land principally occupied by agriculture, with significant areas of natural vegetation
Broad-leaved forest
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/1_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/2_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/3_label.txt <==
Arable land
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/4_label.txt <==
Broad-leaved forest
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/5_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/6_label.txt <==
Broad-leaved forest
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/7_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/8_label.txt <==
Broad-leaved forest
Transitional woodland, shrub


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DSCMR/9_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/10_label.txt <==
Arable land
Broad-leaved forest
Transitional woodland, shrub
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/1_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/2_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/3_label.txt <==
Arable land
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/4_label.txt <==
Urban fabric
Transitional woodland, shrub
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/5_label.txt <==
Arable land
Land principally occupied by agriculture, with significant areas of natural vegetation
Broad-leaved forest
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/6_label.txt <==
Broad-leaved forest
Transitional woodland, shrub


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/7_label.txt <==
Broad-leaved forest
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/8_label.txt <==
Arable land
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/DUCH/9_label.txt <==
Broad-leaved forest
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/10_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/1_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/2_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/3_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/4_label.txt <==
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/5_label.txt <==
Broad-leaved forest
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/6_label.txt <==
Arable land
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/7_label.txt <==
Broad-leaved forest
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/8_label.txt <==
Arable land
Broad-leaved forest
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/SSCMCBIRv2/9_label.txt <==
Broad-leaved forest
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_39_45/query_label.txt <==
Broad-leaved forest
Inland wetlands
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/10_label.txt <==
Urban fabric
Arable land
Complex cultivation patterns


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/1_label.txt <==
Arable land
Transitional woodland, shrub


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/2_label.txt <==
Arable land
Complex cultivation patterns


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/3_label.txt <==
Urban fabric
Arable land
Land principally occupied by agriculture, with significant areas of natural vegetation


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/4_label.txt <==
Urban fabric
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/5_label.txt <==
Arable land
Complex cultivation patterns
Transitional woodland, shrub


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/6_label.txt <==
Urban fabric
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/7_label.txt <==
Industrial or commercial units
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/8_label.txt <==
Urban fabric
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DSCMR/9_label.txt <==
Urban fabric
Arable land
Complex cultivation patterns
Land principally occupied by agriculture, with significant areas of natural vegetation


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/10_label.txt <==
Arable land
Transitional woodland, shrub


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/1_label.txt <==
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/2_label.txt <==
Urban fabric
Industrial or commercial units
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/3_label.txt <==
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/4_label.txt <==
Industrial or commercial units
Arable land
Land principally occupied by agriculture, with significant areas of natural vegetation


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/5_label.txt <==
Urban fabric
Arable land
Complex cultivation patterns


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/6_label.txt <==
Arable land
Broad-leaved forest


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/7_label.txt <==
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/8_label.txt <==
Urban fabric
Arable land
Complex cultivation patterns
Land principally occupied by agriculture, with significant areas of natural vegetation
Broad-leaved forest


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/DUCH/9_label.txt <==
Arable land
Transitional woodland, shrub
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/10_label.txt <==
Urban fabric
Arable land
Pastures
Complex cultivation patterns
Inland waters


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/1_label.txt <==
Urban fabric
Industrial or commercial units
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/2_label.txt <==
Urban fabric
Arable land
Complex cultivation patterns


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/3_label.txt <==
Urban fabric
Arable land
Pastures
Land principally occupied by agriculture, with significant areas of natural vegetation


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/4_label.txt <==
Urban fabric
Industrial or commercial units
Arable land


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/5_label.txt <==
Urban fabric
Arable land
Complex cultivation patterns


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/6_label.txt <==
Industrial or commercial units
Arable land
Transitional woodland, shrub


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/7_label.txt <==
Urban fabric
Arable land
Complex cultivation patterns


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/8_label.txt <==
Industrial or commercial units
Arable land
Pastures
Land principally occupied by agriculture, with significant areas of natural vegetation


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/SSCMCBIRv2/9_label.txt <==
Urban fabric
Arable land
Complex cultivation patterns


==> vis_result/S1A_IW_GRDH_1SDV_20170802T163350_34TCR_74_25/query_label.txt <==
Urban fabric
Arable land
Land principally occupied by agriculture, with significant areas of natural vegetation

